LIGOs Quantum Response to Squeezed States

Gravitational Wave interferometers achieve their profound sensitivity by combining a Michelson interferometer with optical cavities, suspended masses, and now, squeezed quantum states of light. These states modify the measurement process of the LIGO, VIRGO and GEO600 interferometers to reduce the quantum noise that masks astrophysical signals; thus, improvements to squeezing are essential to further expand our gravitational view of the universe. Further reducing quantum noise will require both lowering decoherence from losses as well more sophisticated manipulations to counter the quantum back-action from radiation pressure. Both tasks require fully understanding the physical interactions between squeezed light and the many components of km-scale interferometers. To this end, data from both LIGO observatories in observing run three are expressed using frequency-dependent metrics to analyze each detector's quantum response to squeezed states. The response metrics are derived and used to concisely describe physical mechanisms behind squeezing's simultaneous interaction with transverse-mode selective optical cavities and the quantum radiation pressure noise of suspended mirrors. These metrics and related analysis are broadly applicable for cavity-enhanced optomechanics experiments that incorporate external squeezing, and -- for the first time -- give physical descriptions of every feature so far observed in the quantum noise of the LIGO detectors.

==> FreqLoss_arxiv/figures/SQZ_mm_IFO.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.4, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'SQZ_mm_IFO.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{247.00000763bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,1.21558704)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{SQZ_mm_IFO.pdf}}%
    \put(0.25800169,0.26067335){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}(a)\end{tabular}}}}%
    \put(0.48493084,0.50032727){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}(b)\end{tabular}}}}%
    \put(0.48167308,0.10462469){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}(c)\end{tabular}}}}%
    \put(0.71715523,0.22253015){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.04999995}\smash{\begin{tabular}[t]{c}Output Mode \\Cleaner\end{tabular}}}}%
    \put(0.54487865,0.50393526){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.04999995}\smash{\begin{tabular}[t]{l}Squeezing\\Reflection from\\Interferometer\end{tabular}}}}%
    \put(0.81385048,0.01468006){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}(d) Readout\end{tabular}}}}%
    \put(0.10696264,0.40323133){\color[rgb]{0,0,0}\makebox(0,0)[t]{\smash{\begin{tabular}[t]{c}Squeezed\\State\\Source\end{tabular}}}}%
    \put(0.07306598,0.76753615){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Laser\end{tabular}}}}%
    \put(0.02876097,1.07892237){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.04999995}\smash{\begin{tabular}[t]{l}Interferometer\\with Arm, Signal and \\Power Recycling\\Cavities\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{SQZ_mm_IFO.pdf}}%
    \put(0.58931648,0.88794022){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.04999995}\smash{\begin{tabular}[t]{l}Arm Vertex\\Mirrors, $T_\itm$\end{tabular}}}}%
    \put(0.77212662,1.14745459){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.04999995}\smash{\begin{tabular}[t]{l}Arm End\\Mirrors, $T_\etm$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{SQZ_mm_IFO.pdf}}%
    \put(0.5108303,1.02622636){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.04999995}\smash{\begin{tabular}[t]{l}Arm mirrors are\\suspended testmasses\end{tabular}}}}%
    \put(0.06254615,0.55661051){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.04999995}\smash{\begin{tabular}[t]{l}Signal Recycling\\Mirror, $T_\srm$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{SQZ_mm_IFO.pdf}}%
    \put(0.50577285,0.33542152){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.04999995}\smash{\begin{tabular}[t]{l}Faraday\\Isolator/Circulator\end{tabular}}}}%
  \end{picture}%
\endgroup%


==> FreqLoss_arxiv/figures/SQZ_mm_IFO_tex.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.4, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'SQZ_mm_IFO_tex.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{247.00000763bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,1)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{SQZ_mm_IFO_tex.pdf}}%
    \put(0.20744628,0.22227807){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}(a)\end{tabular}}}}%
    \put(0.39020041,0.40313419){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}(b)\end{tabular}}}}%
    \put(0.41186833,0.09660656){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}(c)\end{tabular}}}}%
    \put(0.65616637,0.22445069){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Output Mode \\Cleaner\end{tabular}}}}%
    \put(0.46411418,0.44973212){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Squeezing\\Reflection from\\Interferometer\end{tabular}}}}%
    \put(0.79768262,0.03061206){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}(d)\end{tabular}}}}%
    \put(0.11192187,0.3559319){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Squeezed\\State\\Source\end{tabular}}}}%
    \put(0.8995379,0.14518659){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Readout\end{tabular}}}}%
    \put(0.08941215,0.63778755){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Laser\end{tabular}}}}%
    \put(0.43792296,0.88515654){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Interferometer\\with Arm, Signal\\and Power Recycling\\Cavities\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{SQZ_mm_IFO_tex.pdf}}%
  \end{picture}%
\endgroup%


==> FreqLoss_arxiv/figures/SQZ_mm_cavities.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.4, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'SQZ_mm_cavities.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{252bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.31428572)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{SQZ_mm_cavities.pdf}}%
    \put(0.21027421,0.21201988){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\Tmat{H}_\subI$\end{tabular}}}}%
    \put(0.22956772,0.08476249){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\Tmat{H}_\subO$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{SQZ_mm_cavities.pdf}}%
    \put(0.69125858,0.29525712){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$\Tmat{H}_\subR$\end{tabular}}}}%
    \put(0.41368363,0.01865233){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\Tmat{\Lambda}_{\subR,\src}$\end{tabular}}}}%
    \put(0.7776176,0.01865233){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\Tmat{\Lambda}_{\subR,\arm}$\end{tabular}}}}%
    \put(0.35003318,0.04521134){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$T_\srm$\end{tabular}}}}%
    \put(0.60116324,0.04521134){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$T_\itm$\end{tabular}}}}%
    \put(0.45512305,0.14089957){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\Lambda_\src$\end{tabular}}}}%
    \put(0.80527161,0.14199875){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\Lambda_\arm$\end{tabular}}}}%
    \put(0.95249086,0.25039573){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$T_\etm$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{SQZ_mm_cavities.pdf}}%
    \put(0.23898698,0.01865233){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\Tmat{\Lambda}_{\subO,\smu}$\end{tabular}}}}%
    \put(0.20228251,0.2732841){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\Tmat{\Lambda}_{\subI,\smu}$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{SQZ_mm_cavities.pdf}}%
    \put(0.90556146,0.01892263){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\Tmat{\Lambda}_{\subR,\etm}$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{SQZ_mm_cavities.pdf}}%
    \put(0.01236474,0.26763689){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Squeezer\end{tabular}}}}%
    \put(0.00359734,0.11856815){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Readout\end{tabular}}}}%
    \put(0.80334737,0.28811764){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.10000002}\smash{\begin{tabular}[t]{c}{\footnotesize Arm}\\{\footnotesize Cavity}\end{tabular}}}}%
    \put(0.48727395,0.28811764){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.10000002}\smash{\begin{tabular}[t]{c}{\footnotesize Signal Recycling} \\{\footnotesize Cavity}\end{tabular}}}}%
  \end{picture}%
\endgroup%


==> FreqLoss_arxiv/figures/SQZ_mm_chain.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.4, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'SQZ_mm_chain.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{247.1038208bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.31556608)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{SQZ_mm_chain.pdf}}%
    \put(0.60963775,0.1474023){\color[rgb]{0.03921569,0.03921569,0.03921569}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$\mathbf{U}^\dagger(\Upsilon_I, \psi_I)$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{SQZ_mm_chain.pdf}}%
    \put(0.44830213,0.21248784){\color[rgb]{0.03921569,0.03921569,0.03921569}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Signal\end{tabular}}}}%
    \put(0.1087301,0.06476666){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}(a)\end{tabular}}}}%
    \put(0.43199129,0.08954451){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}(b)\end{tabular}}}}%
    \put(0.81014607,0.06679776){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}(c)\end{tabular}}}}%
    \put(0.01420131,0.17545039){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}LG0\end{tabular}}}}%
    \put(0.01298966,0.11671639){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}LG1+\end{tabular}}}}%
    \put(0.29387457,0.14740136){\color[rgb]{0.03921569,0.03921569,0.03921569}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$\mathbf{U}(\Upsilon_I, \psi_I)$\end{tabular}}}}%
    \put(0.4451223,0.26821251){\color[rgb]{0.03921569,0.03921569,0.03921569}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$\tfr(\Omega)$\end{tabular}}}}%
    \put(0.85052509,0.14624223){\color[rgb]{0.03921569,0.03921569,0.03921569}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$\mathbf{U}(\Upsilon_O, \psi_O)$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{SQZ_mm_chain.pdf}}%
    \put(0.72960927,0.02569117){\color[rgb]{0.03921569,0.03921569,0.03921569}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$e^{i\psi_G}$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{SQZ_mm_chain.pdf}}%
    \put(0.44729284,0.02664232){\color[rgb]{0.03921569,0.03921569,0.03921569}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$\tfrH(\Omega)$\end{tabular}}}}%
    \put(0.87592215,0.27275341){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}(d)\end{tabular}}}}%
  \end{picture}%
\endgroup%


==> FreqLoss_arxiv/figures/SQZ_mm_chain_tex.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.4, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'SQZ_mm_chain_tex.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{247.1038208bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.31556608)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{SQZ_mm_chain_tex.pdf}}%
    \put(0.61200897,0.14991654){\color[rgb]{0.03921569,0.03921569,0.03921569}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$\mathbf{U}^\dagger(\phi_I)\end{tabular}}}}%
    \put(0.1087301,0.06476666){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}(a)\end{tabular}}}}%
    \put(0.3866781,0.06678109){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}(b)\end{tabular}}}}%
    \put(0.81014607,0.06679776){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}(c)\end{tabular}}}}%
    \put(0.01420131,0.17545039){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}LG0\end{tabular}}}}%
    \put(0.01298966,0.11671639){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}LG1+\end{tabular}}}}%
    \put(0.29387457,0.15228765){\color[rgb]{0.03921569,0.03921569,0.03921569}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$\mathbf{U}(\phi_I)\end{tabular}}}}%
    \put(0.45655449,0.2670269){\color[rgb]{0.03921569,0.03921569,0.03921569}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$r(\Omega)$\end{tabular}}}}%
    \put(0.84459704,0.1487573){\color[rgb]{0.03921569,0.03921569,0.03921569}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$\mathbf{U}(\phi_O)\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{SQZ_mm_chain_tex.pdf}}%
    \put(0.72960927,0.0321596){\color[rgb]{0.03921569,0.03921569,0.03921569}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$e^{i\phi_G}\end{tabular}}}}%
  \end{picture}%
\endgroup%


==> figures/SQZ_mm_IFO.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.4, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'SQZ_mm_IFO.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{247.00000763bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,1.21558704)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{SQZ_mm_IFO.pdf}}%
    \put(0.25800169,0.26067335){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}(a)\end{tabular}}}}%
    \put(0.48493084,0.50032727){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}(b)\end{tabular}}}}%
    \put(0.48167308,0.10462469){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}(c)\end{tabular}}}}%
    \put(0.71715523,0.22253015){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.04999995}\smash{\begin{tabular}[t]{c}Output Mode \\Cleaner\end{tabular}}}}%
    \put(0.54487865,0.50393526){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.04999995}\smash{\begin{tabular}[t]{l}Squeezing\\Reflection from\\Interferometer\end{tabular}}}}%
    \put(0.81385048,0.01468006){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}(d) Readout\end{tabular}}}}%
    \put(0.10696264,0.40323133){\color[rgb]{0,0,0}\makebox(0,0)[t]{\smash{\begin{tabular}[t]{c}Squeezed\\State\\Source\end{tabular}}}}%
    \put(0.07306598,0.76753615){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Laser\end{tabular}}}}%
    \put(0.02876097,1.07892237){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.04999995}\smash{\begin{tabular}[t]{l}Interferometer\\with Arm, Signal and \\Power Recycling\\Cavities\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{SQZ_mm_IFO.pdf}}%
    \put(0.58931648,0.88794022){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.04999995}\smash{\begin{tabular}[t]{l}Arm Vertex\\Mirrors, $T_\itm$\end{tabular}}}}%
    \put(0.77212662,1.14745459){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.04999995}\smash{\begin{tabular}[t]{l}Arm End\\Mirrors, $T_\etm$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{SQZ_mm_IFO.pdf}}%
    \put(0.5108303,1.02622636){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.04999995}\smash{\begin{tabular}[t]{l}Arm mirrors are\\suspended testmasses\end{tabular}}}}%
    \put(0.06254615,0.55661051){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.04999995}\smash{\begin{tabular}[t]{l}Signal Recycling\\Mirror, $T_\srm$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{SQZ_mm_IFO.pdf}}%
    \put(0.50577285,0.33542152){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.04999995}\smash{\begin{tabular}[t]{l}Faraday\\Isolator/Circulator\end{tabular}}}}%
  \end{picture}%
\endgroup%


==> figures/SQZ_mm_IFO_tex.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.4, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'SQZ_mm_IFO_tex.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{247.00000763bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,1)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{SQZ_mm_IFO_tex.pdf}}%
    \put(0.20744628,0.22227807){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}(a)\end{tabular}}}}%
    \put(0.39020041,0.40313419){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}(b)\end{tabular}}}}%
    \put(0.41186833,0.09660656){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}(c)\end{tabular}}}}%
    \put(0.65616637,0.22445069){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Output Mode \\Cleaner\end{tabular}}}}%
    \put(0.46411418,0.44973212){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Squeezing\\Reflection from\\Interferometer\end{tabular}}}}%
    \put(0.79768262,0.03061206){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}(d)\end{tabular}}}}%
    \put(0.11192187,0.3559319){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Squeezed\\State\\Source\end{tabular}}}}%
    \put(0.8995379,0.14518659){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Readout\end{tabular}}}}%
    \put(0.08941215,0.63778755){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Laser\end{tabular}}}}%
    \put(0.43792296,0.88515654){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Interferometer\\with Arm, Signal\\and Power Recycling\\Cavities\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{SQZ_mm_IFO_tex.pdf}}%
  \end{picture}%
\endgroup%


==> figures/SQZ_mm_cavities.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.4, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'SQZ_mm_cavities.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{252bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.31428572)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{SQZ_mm_cavities.pdf}}%
    \put(0.21027421,0.21201988){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\Tmat{H}_\subI$\end{tabular}}}}%
    \put(0.22956772,0.08476249){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\Tmat{H}_\subO$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{SQZ_mm_cavities.pdf}}%
    \put(0.69125858,0.29525712){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$\Tmat{H}_\subR$\end{tabular}}}}%
    \put(0.41368363,0.01865233){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\Tmat{\Lambda}_{\subR,\src}$\end{tabular}}}}%
    \put(0.7776176,0.01865233){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\Tmat{\Lambda}_{\subR,\arm}$\end{tabular}}}}%
    \put(0.35003318,0.04521134){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$T_\srm$\end{tabular}}}}%
    \put(0.60116324,0.04521134){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$T_\itm$\end{tabular}}}}%
    \put(0.45512305,0.14089957){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\Lambda_\src$\end{tabular}}}}%
    \put(0.80527161,0.14199875){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\Lambda_\arm$\end{tabular}}}}%
    \put(0.95249086,0.25039573){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$T_\etm$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{SQZ_mm_cavities.pdf}}%
    \put(0.23898698,0.01865233){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\Tmat{\Lambda}_{\subO,\smu}$\end{tabular}}}}%
    \put(0.20228251,0.2732841){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\Tmat{\Lambda}_{\subI,\smu}$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{SQZ_mm_cavities.pdf}}%
    \put(0.90556146,0.01892263){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\Tmat{\Lambda}_{\subR,\etm}$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{SQZ_mm_cavities.pdf}}%
    \put(0.01236474,0.26763689){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Squeezer\end{tabular}}}}%
    \put(0.00359734,0.11856815){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Readout\end{tabular}}}}%
    \put(0.80334737,0.28811764){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.10000002}\smash{\begin{tabular}[t]{c}{\footnotesize Arm}\\{\footnotesize Cavity}\end{tabular}}}}%
    \put(0.48727395,0.28811764){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.10000002}\smash{\begin{tabular}[t]{c}{\footnotesize Signal Recycling} \\{\footnotesize Cavity}\end{tabular}}}}%
  \end{picture}%
\endgroup%


==> figures/SQZ_mm_chain.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.4, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'SQZ_mm_chain.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{247.1038208bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.31556608)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{SQZ_mm_chain.pdf}}%
    \put(0.60963775,0.1474023){\color[rgb]{0.03921569,0.03921569,0.03921569}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$\mathbf{U}^\dagger(\Upsilon_I, \psi_I)$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{SQZ_mm_chain.pdf}}%
    \put(0.44830213,0.21248784){\color[rgb]{0.03921569,0.03921569,0.03921569}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Signal\end{tabular}}}}%
    \put(0.1087301,0.06476666){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}(a)\end{tabular}}}}%
    \put(0.43199129,0.08954451){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}(b)\end{tabular}}}}%
    \put(0.81014607,0.06679776){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}(c)\end{tabular}}}}%
    \put(0.01420131,0.17545039){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}LG0\end{tabular}}}}%
    \put(0.01298966,0.11671639){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}LG1+\end{tabular}}}}%
    \put(0.29387457,0.14740136){\color[rgb]{0.03921569,0.03921569,0.03921569}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$\mathbf{U}(\Upsilon_I, \psi_I)$\end{tabular}}}}%
    \put(0.4451223,0.26821251){\color[rgb]{0.03921569,0.03921569,0.03921569}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$\tfr(\Omega)$\end{tabular}}}}%
    \put(0.85052509,0.14624223){\color[rgb]{0.03921569,0.03921569,0.03921569}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$\mathbf{U}(\Upsilon_O, \psi_O)$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{SQZ_mm_chain.pdf}}%
    \put(0.72960927,0.02569117){\color[rgb]{0.03921569,0.03921569,0.03921569}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$e^{i\psi_G}$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{SQZ_mm_chain.pdf}}%
    \put(0.44729284,0.02664232){\color[rgb]{0.03921569,0.03921569,0.03921569}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$\tfrH(\Omega)$\end{tabular}}}}%
    \put(0.87592215,0.27275341){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}(d)\end{tabular}}}}%
  \end{picture}%
\endgroup%


==> figures/SQZ_mm_chain_tex.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.4, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'SQZ_mm_chain_tex.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{247.1038208bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.31556608)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{SQZ_mm_chain_tex.pdf}}%
    \put(0.61200897,0.14991654){\color[rgb]{0.03921569,0.03921569,0.03921569}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$\mathbf{U}^\dagger(\phi_I)\end{tabular}}}}%
    \put(0.1087301,0.06476666){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}(a)\end{tabular}}}}%
    \put(0.3866781,0.06678109){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}(b)\end{tabular}}}}%
    \put(0.81014607,0.06679776){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}(c)\end{tabular}}}}%
    \put(0.01420131,0.17545039){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}LG0\end{tabular}}}}%
    \put(0.01298966,0.11671639){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}LG1+\end{tabular}}}}%
    \put(0.29387457,0.15228765){\color[rgb]{0.03921569,0.03921569,0.03921569}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$\mathbf{U}(\phi_I)\end{tabular}}}}%
    \put(0.45655449,0.2670269){\color[rgb]{0.03921569,0.03921569,0.03921569}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$r(\Omega)$\end{tabular}}}}%
    \put(0.84459704,0.1487573){\color[rgb]{0.03921569,0.03921569,0.03921569}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$\mathbf{U}(\phi_O)\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{SQZ_mm_chain_tex.pdf}}%
    \put(0.72960927,0.0321596){\color[rgb]{0.03921569,0.03921569,0.03921569}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$e^{i\phi_G}\end{tabular}}}}%
  \end{picture}%
\endgroup%

